VaTEST I: Validation of Sub-Saturn Exoplanet TOI-181b in Narrow Orbit from its Host Star

We present here a validation of sub-Saturn exoplanet TOI-181b orbiting a K spectral type star TOI-181 (Mass: 0.822 $\pm$ 0.04 M$_{\odot}$, Radius: 0.745 $\pm$ 0.02 R$_{\odot}$, Temperature: 4994 $\pm$ 50 K) as a part of Validation of Transiting Exoplanets using Statistical Tools (VaTEST) project. TOI-181b is a planet with radius 6.95 $\pm$ 0.08 R$_{\oplus}$, mass 46.16 $\pm$ 2.71 M$_{\oplus}$, orbiting in a slightly eccentric orbit with eccentricity 0.15 $\pm$ 0.06 and semi-major axis of 0.054 $\pm$ 0.004 AU, with an orbital period of 4.5320 $\pm$ 0.000002 days. The transit photometry data was collected using Transiting Exoplanet Survey Satellite (TESS) and spectroscopic data for radial velocity analysis was collected using The European Southern Observatory's (ESO) High Accuracy Radial Velocity Planet Searcher (HARPS) telescope. Based on the radial velocity best-fit model we measured RV semi-amplitude to be 20.56 $\pm$ 2.37 m s$^{-1}$. Additionally, we used \texttt{VESPA} and \texttt{TRICERATOPS} to compute the False Positive Probability (FPP), and the findings were FPP values of $1.68\times10^{-14}$ and $3.81\times10^{-04}$, respectively, which are significantly lower than the 1% threshold. The finding of TOI-181b is significant in the perspective of future work on the formation and migration history of analogous planetary systems since warm sub-Saturns are uncommon in the known sample of exoplanets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> VaTEST I/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
